Linking Sky-plane Observations of Moving Objects

The Asteroid Terrestrial-impact Last Alert System (ATLAS) observes the visible sky every night in search of dangerous asteroids. With four soon five) sites ATLAS is facing new challenges for scheduling observations and linking detections to identify moving asteroids. Flexibility in coping with diverse observation sites and times of detections that can be linked is critical, as is optimization of observing time for coverage versus depth. We present new algorithms to fit orbits rapidly to sky-plane observations, and to test and link sets of detections to find the ones which belong to moving objects. The PUMA algorithm for fitting orbits to angular positions on the sky executes in about a millisecond, orders of magnitude faster than the methods currently in use by the community, without sacrifice in accuracy. The PUMALINK algorithm to find linkages among sets of detections has similarities to other approaches, notably HelioLinC, but it functions well at asteroid ranges of a small fraction of an AU. Candidate linkages are checked by the PUMA library to test that the detections correspond to a real orbit, even at close range, and the false alarm rate is manageable. We present the results of tests of PUMALINK on three datasets which illustrate PUMALINK's effectiveness and economy: 2 weeks of all ATLAS detections over the sky, 2 weeks of special ATLAS opposition observations with long exposure time, and 2 weeks of simulated LSST asteroid observations. Testing only pairs of nights PUMALINK achieves approximately 90% detection probability for real objects while keeping the false alarm rate below 10%. Both numbers improve greatly when PUMALINK is given a third night.

==> referee_response.txt <==
In this paper, John Tonry presents PUMA, a very fast method for
fitting and then predicting the trajectories of asteroids
(particularly those that make close approaches to the Earth-Moon
system, and PUMALINK, an algorithm built upon the PUMA library for
connecting tracklets over time scales of tens of days.  There are a
number of important results presented; the paper should be
published. However, the paper is overly long and difficult to follow
in several places. I am concerned that some of the findings,
particularly those that extend beyond PUMA and PUMALINK, will go
unnoticed unless the paper is revised to be more clear and more
concise.  My comments follow the order of the paper. They range from
typographical to algorithmic.

p 2, lines 3-5. The phrases "For sensitivity" and "For area coverage"
are unnecessary.

> rephrased.

p 2, line 13. A limiting mag of 23.5 for Rubin seems bright, say
compared to PS1. Please double check and give the filter.

> This is from https://www.lsst.org/scientists/keynumbers
> 23.5 is a carefully chosen number that reflects the 5-sigma point
> source depths in a single exposure (ugrizy ~ 23.8,24.5,24.0,23.4,22.7,23.0)
> weighted by the number of visits per lunation (ugrizy ~ 6,11,18,22,11,16):
>
> (23.8*6+24.5*11+24.0*18+23.4*22+22.7*11+23*16) / (6+11+18+22+11+16) = 23.53
>
> (In fact the performance may be worse than this because the ability
> to link exposures is limited by the brightest contributor.)  These
> depth numbers are moving targets and I take the Rubin web page as
> authoritative over the 2019 overview paper.  Also I, like everyone,
> get confused about the difference between "single exposure" and
> "single visit".  I regard the two exposures of a "single visit" to
> be on a par with the 4 exposures per night of ATLAS or Pan-STARRS
> and I don't want to confuse an LSST co-add of the two exposures from
> a visit with the single exposures quoted for the other surveys.  On
> the other hand, however, the two exposures from a single LSST visit
> are so close in time that their co-add will extend the depth for
> most slow-moving asteroids in a way that the other surveys cannot.
> I have amended the text to explain where this 23.5 comes from.

p 2, line 18. "moving objects, Implementation " -> "moving
objects. Implementation "

> fixed, thanks.

p 2, line 24-25. This sentence is hard to parse.  "...that false
alarms consistent with a single object appear on two..." -> "...that
fale alarms, consistent with a single object, appear on two..."

> better, thanks.

p 2, line 26. The use of "detections", "pairs", and "tracklets"
thoughout the paper becomes confusing. For me, the confusion comes
with the definition of the "linking problem" as "deciding whether
detections from multiple exposures belong to a single object." My
understanding is that the terms originated with Kubica, Jedicke, et al
in the makeTracklets and linkTracklets routines in MOPS, the former
being used to aggregate detections with a short time window (say a
night) into tracklets and the latter being used to associated
tracklets from different nights into "tracks". So, MOPS's
makeTracklets is great at associating individual detections within a
night, but it scales as O(N^2) or O(N^3) at linking tracklets across
nights, where N is the number of tracklets. On the other hand,
HelioLinC operates on tracklets (not individual detections), but it
scales at O(N log N) at linking tracklets.  The confusion extends into
the discussion of THOR (p 4). THOR is designed to associate individual
detections across multiple nights. It is slower than MOPS, but it's
doing a much more challenging task, something that MOPS cannot do at
all. Regardless, if there is a speed test of THOR, please provide a
reference.

> I confess that I hate the term "tracklet" and would prefer to use "pair"
> throughout.  However, I am mindful of my audience and their terminology.
> The referee's description of the difference between MOPS, HelioLinC, and
> THOR is correct, but I only get to describing these differences at the
> end of Page 3.
>
> Moeyens et al. (2021) describe THOR and report a test of 139,120 real
> and 112,078 false positive simulated observations.  The performance
> was fine, and the run time was 7 hours using 30 cores, i.e. 756,000
> core-seconds.  If pumalink were given these 250k detections, assuming
> they occur in pairs, the execution time would be ~600 core-sec.
> Moeyens second test used ZTF detections which comprised
> approximately 255k real and 572k bogus detections from 15 nights.
> The computation time for this was 23 nodes * 28 cores/node * 18 hours
> or 42M core-sec, multiplied by some undisclosed fraction that represents
> the actual average execution per node.  I figure 10M core-sec is a fair
> or perhaps generous assessment.
> 
> Since THOR and pumalink are doing quite different things, it's hard to
> compare these.  However, since the ZTF observations *are* organized into
> pairs it would be possible to run pumalink on the same dataset.  The
> runtime for pumalink would be ~10 nsec * Ndet^2 or ~7000 core-sec.  This
> is where the "3 orders of magnitude" comment comes from on Page 4, line 23.
>
> Nevertheless THOR is doing something that pumalink simply cannot: linking
> unrelated detections.
>
> I completely reworked the entire discussion of MOPS, HelioLinC, and
> THOR in order to highlight their different strengths better.

p 2, line 43. Offer a reference or two. Rabeendran and Denneau (2021)
is a good one.

> done.

p 2, line 47 to end of paragraph. The paragraph is unused and can be
deleted.

> Actually it is used to support the assertion at the top of Page 3
> that the angular density of 1km main belt asteroids is 150 deg^-2,
> but this was a good opportunity to make that paragraph clearer and
> evaluate for ATLAS-depth asteroids.

p 3, line 15. "An important subtley is that nearby asteroids do not
follow great circles on the sky, so these extrapolations must allow
for the possibility of curvature and uncertainty from the unknown
distance and radial velocity". This is the first mention of great
circles, a topic comes up a number of times in the paper, in confusing
ways. I suggest presenting more of the geometry at this point, to make
clear that an object's appparent trajectory is a combination of its
intrinsic motion in inertial space and the motion of the
observatory. Otherwise the reader may not understand why the distance
and radial velocity matters.

> This was part of the discussion of MOPS, HelioLinC, and THOR that I
> completely rewrote.  It's just too early in the introduction to be
> worrying about great circles and deviations therefrom.

p 3, line 46. This sentence should be clarified. 

> Again, completely rewritten.

p 3, line 55. This paragraph has the next two mentions of great
circles. It also has the first mention of the origin of the coordinate
system (the Sun, the Earth-Moon barycenter, etc). Both are themes that
are not well connected by the narrative.

> This paragraph is now the introduction of great circle and origins.
> I think it is well motivated here, and it now sets the stage for the
> future discussion of Earth-Moon barycenter.

p 4, line 13. Double "the" 

> rewritten.  Turns out there's a lot of "the the"!

p 4. It's only on this page that the paper gets to the motivations:
"Neither MOPS nor HelioLinC is ideal for the ATLAS mission."  "For
many years ATLAS has used an algorithm called "Position Using Motion
with Acceleration" (PUMA) for rapidly testing whether multiple
detections follow a consistent trajectory (i.e. orbit fitting)."  "We
have recently extended the PUMA approach to the linking problem,
calculating when pairs of pairs of detections form a consistent
orbit." (Aside: again, pairs of pairs of detections.)  There's a lot
of discussion to get through before one gets to what is a pretty
succint justification.

> I added a paragraph right at the beginning of the introduction that
>  states what this paper is about, in order to ground the reader
>  before all of this motivation background.

p 4, line 48. You mention a scalar range function r(t) and later point
out that this would be discontinuous if different observatories are
used. It is true that the determining the light time-corrected ranges
between observatories and the object is a primary objective. But the
range values are almost always considered to be discrete, per
observation, rather than a continuous function.  I think this
discussion is a distraction. I am not aware of any formulation that
locates the coordinate origin of a non-inertial frame at an
observatory. (Bernstein and Khushalani 2000 use the location of the
observatory at the time of the first observation, but that's for an
inertial frame, so that position isn't being updated.) Geocentric and
heliocentric frames are used, with appropriate indirect terms.

> Actually using r(t) as a dynamic variable does not necessarily imply
> that the observatory is being used as the origin - all of this work
> exploits the fact that the displacements from various places such as
> geocenter, E-M barycenter, solar system barycenter to the
> observatory are known to high accuracy.  But this paragraph doesn't
> add much, and it does set up the idea that the observatory be used
> as the origin as a strawman to be knocked down later, which is kind
> of stupid.  I just rewrote the whole paragraph.

p 5, line 1. I suggest tightening up this presentation, because the
coordinate system is a key feature of PUMA/PUMALINK. Conventionally
rho is a range and r is a distance from the origin. And isn't the
Earth executing a circle about the Earth-Moon barycenter? Figure 1
doesn't show that.

> I modified Figure 1 to indicate the motion of the observatory and
> the geocenter.  I don't want to even think about swapping r and rho
> at this point because they are threaded through all this discussion
> and 12,000 lines of code and the risk of introducing a bug
> are too great.  Unfortunatley I chose r and rho without knowing that
> the community uses a different convention.

p 5, line 43 to p 6, line 13. This discussion can be replaced with a
statement that an orbit solution requires some departure from great
circle motion, and that the errors will depend upon 1/T, with a
reference to Danby or some such standard.  This is the next mention of
great circle motion, again implying that we don't expect the motion to
be great circle, as observed from Earth or some other accelerating
location, which is true.

> I tried hard to condense this discussion into a reference to Danby,
> but I found that once I put in all the necessary qualifications such
> as "negligible change in light travel time" it wasn't any shorter or
> simpler.  Great circle motion is not indeterminate if there is
> acceleration along-track, of course.  The advantage of Eq 5 over a
> reference to Danby is that the reader can inspect the various
> sources of indeterminacy: cross products of unit vectors, triple
> product, and the presence of \lambda and (1-\lambda) which
> quantifies the value of non-bunched observations.  The bottom line
> is that when I tried to replace Eq 5 with a reference to Danby, all
> these necessary qualitifications meant that virtually nothing
> changed except that Eq 5 disappeared to be replaced by an
> unmotivated "uncertainties are proportional to 1/T (Danby 1988)".
> I prefer Eq the way it is, but I will defer to the referee if s/he insists.

p 6, line 13. "the choice of the barycenter" -> "the choice of the
Earth-Moon barycenter"

> fixed.

p 6, line 10. I suggest dropping the first sentence of the paragraph
and bringing up parts of the paragragh that starts at line
24. Starting with "PUMA instead calculates the scalar Earth-Moon
barycenter distance rho(t), because it can be very well approximated
by a polynomial in time for a fraction of a year. PUMA proceeds
iteratively to determine rho(t)..."  Then note that \ddot{rho} =
\ddot{x} - \ddot{B}, which is really why you need the acceleration of
both the body and the observatory. But then you can rewrite this as
Equation 6, which makes use of the angular velocity.

> Good suggestion.  Once again this stupid strawman of r(t) that is just
> a distraction.  This new first paragraph is much more clear.  Additionally
> this referee comment inspired me to introduce the vector and unit vector
> versions of \rho instead of "b" which I think makes the whole exposition
> a lot clearer.

p 6, line 16. By the vector s, I believe you mean the rho vectors in
Fig 1.

> See previous comment, corrected.

p 6, line 29. This part is both elegant and confusing. The elegant
part is the approach to finding the great circle, separating finding
the pole from finding the angular rate. The confusing part is that
you're finding great circle motion after saying more than once that
the motion, as observed from the Earth or from the Earth-Moon
barycenter, does not follow a great circle. I *believe* you are
talking about short arcs and using great circle motion as an
approximation, but you should make this clear.  I think some of this
is again a vestige of origins in fitting Earth-bound artificial
satellites, a case for which using a scalar function rho(t), the pole
of great circle motion, and angular rates makes a lot of sense. But it
makes for an unfamiliar presentation to the asteroid dynamics
community.

> I've updated this to emphasize that this approximate great circle
> fit is all that we need to get a suitable angular velocity for Eq 6.
> In fact although the great circle approximation may have substantial
> angular deviations from the true orbit, the angular velocity is very
> good because it is anchored by all of the observational points.

p 7, line 4. The dynamics start to get strange and poorly motivated
here. Why assume a linear change in the acceleration of the scalar
rho? And is that linear in time? What's the criterion for making that
quadratic? Why iterate twice?  Then a second-order (in time)
approximation for the vector acceleration is fixed while a least
squares fit to the dynamical state (x_0, v_0) is done. But, obviously,
the acceleration as a function of time depends upon the initial
state. Is the argument that the change in the initial state is small
enough that the acceleration doesn't change much, or is that the
acceleration is small enough that it doesn't really matter?  I
*believe* the main points are (1) the motion of an asteroid over 10-20
days is well approximated as a straight line at constant velocity,
with a small acceleration correction. (2) You have a fast way to
estimate the dynamical state at a reference time. (3) That the
estimate seems to be reliable (although see the next comment), and (4)
that the solution is polynomial in a couple of parameters (which has
important consequences).  I *believe* that how you arrive at the
acceleration correction is less important and distracts from the main
results.

> Evidently the paper did not explain this adequately.  In fact the
> asteroid motion does *not* have to follow a straight line at all for
> PUMA, but PUMA sneaks up to a solution for an orbit that bends past
> the Earth by starting with a linear change to the distance, even if
> it undergoes a fairly substantial deflection and the distance
> actually passes through a minimum.  I reworked the entire discussion
> of this section to motivate better why PUMA is essentially doing a
> normal differential equation integration for given initial
> conditions, but severely limiting the number of acceleration
> evaluations for efficiency.

p 7, line 49. There is really only one example used to demonstrate the
effectiveness of PUMA/PUMALINK. It's hard to determine if it's a
representative case.

> This example is intended to be particularly stressing to PUMA (or
> any other orbit fitter) because the angular velocity goes through a
> maximum, similar to retrograde motion but more challenging because
> it is quite close to the Earth and the distance is changing
> substantially.  Later on, in the discussion of PUMALINK we see
> billions of examples where the chi^2/N values produced by PUMA for
> real objects demonstrate that the orbits are in fact very good
> matches to the observations.  In addition, extremely nearby cases
> are called out and discussed for each of the PUMALINK example runs.
> I added a bit of text on p 7, line 49 to point the reader to these
> examples coming later in the paper.

p 10, line 3. This presentation is essentially identical to that in
Bernstein and Khushalani (2000). The variables s = 1/rho and w =
rho_dot/rho are gamma and gamma_dot in that paper.

> I added a note to that effect.  In fact there are very good reasons not to
> reuse \gamma and \dot\gamma which I describe after introducing s,w.

p 10, line 44. This, with equation 16 and section 3.3, is an
absolutely beautiful point, one of the key results of the paper, in my
opinion. And it's almost lost, despite its elegance. The idea that the
results for a triangle in 6D space with vertices at rho=infinity and
the minimum value of rho (bounded by the minimum and maximum values of
rho_dot) is very powerful. Elements of this are stated in Holman et
al's HelioLinC paper, but not clearly or completely.  How to bring
more focus to this result? You could mark the best solution in Figure
2. You could point that Figure 2 shows that most of the computational
effort will be near the smallest values of rho (the long edge of the
triangle).

> Unfortunately I've not been able to think of a way to exploit the
> slenderness of these triangles in the pairwise search because they
> tilt every which way!  Darn!  To be honest, I simply don't know how
> to draw more attention to this result other than saying it.  I put
> in a paragraph drawing attention to how nice these triangles are and
> pointing to Section 3.4 for illustration.

> Finally, I reworked Section 3.7 to remove some of the redundancies
> and to make it clearer.


